A Note on Sphere Packing Bounds for Tuple Lattice Sieving

A finite set of unit vectors is $k$-irreducible if every signed sum of between two and $k$ distinct elements has norm greater than one. Let $\mathcal{R}_k$ be the maximal asymptotic rate of such sets, and let $\kappa(\alpha)$ be the maximal asymptotic rate of spherical codes with pairwise inner products at most $\alpha$. For $k \ge 2$ we show: \begin{align} \mathcal{R}_k \le \min_{1 \le r \le \lfloor k/2 \rfloor} \frac{1}{r} \, \kappa\!\left(1 - \frac{1}{2r}\right) \, . \end{align} Combining this with standard sphere packing bounds, for large $k$ we obtain an almost-tight asymptotic comparison with the known lower bounds: \begin{align} \left(\tfrac{1}{2}-o(1)\right) \, \frac{\log_2 k}{k} \le \mathcal{R}_k \le (1 + o(1)) \, \frac{\log_2 k}{k} \, . \end{align}

==> bounds_data.dat <==
k lower oai lower_norm oai_norm
2 0.207518749639422 0.396602000000000 0.415037499278844 0.793204000000000
4 0.172369285889652 0.396602000000000 0.344738571779304 0.793204000000000
6 0.147300039403892 0.396032083453526 0.341900602494924 0.919236739433645
8 0.129323213564558 0.348903750000000 0.344861902838822 0.930410000000000
12 0.105214232231903 0.281349375060096 0.352185214358268 0.941765081236414
16 0.089601912708164 0.236951875000000 0.358407650832655 0.947807500000000
24 0.070226253314980 0.182341354196715 0.367599534193447 0.954466366962181
32 0.058448101611096 0.149725937500000 0.374067850311014 0.958246000000000
64 0.036435141104820 0.090487968750000 0.388641505118084 0.965205000000000
128 0.021945427406483 0.053056484375000 0.401287815432835 0.970175714285714
256 0.012873999912865 0.030434492187500 0.411967997211676 0.973903750000000
512 0.007398754427393 0.017170371093750 0.420906918536121 0.976803333333333
1024 0.004183488336343 0.009561748046875 0.428389205641485 0.979123000000000

